World-Consistent Video-to-Video Synthesis

Video-to-video synthesis (vid2vid) aims for converting high-level semantic inputs to photorealistic videos. While existing vid2vid methods can achieve short-term temporal consistency, they fail to ensure the long-term one. This is because they lack knowledge of the 3D world being rendered and generate each frame only based on the past few frames. To address the limitation, we introduce a novel vid2vid framework that efficiently and effectively utilizes all past generated frames during rendering. This is achieved by condensing the 3D world rendered so far into a physically-grounded estimate of the current frame, which we call the guidance image. We further propose a novel neural network architecture to take advantage of the information stored in the guidance images. Extensive experimental results on several challenging datasets verify the effectiveness of our approach in achieving world consistency - the output video is consistent within the entire rendered 3D world. https://nvlabs.github.io/wc-vid2vid/

==> rebuttal.txt <==
Short-term temporal video consistency (Lower is better):

Dataset	vid2vid [76]	Ours w/o W.C.	Ours
Cityscapes	0.0036	0.0032	0.0029
Mannequin	0.0397	0.0319	0.0312
ScanNet	0.0351	0.0278	0.0192
For each sequence, we first take two neighboring frames from the ground truth images to compute the optical flow between them using FlowNet2 [FlowNet 2.0: Evolution of Optical Flow Estimation with Deep Networks, CVPR 2017]. We then use the optical flow to warp the corresponding synthesized images and compute the L1 distance between the warped image and the target image. This process is repeated for all pairs of neighboring frames in all sequences and averaged. The result is shown in the above table. As can be seen, Ours w/o World Consistency (W.C.) consistently performs better than vid2vid [76], and Ours (with world consistency) again consistently outperforms Ours w/o W.C.

[a] Y. Chen et al. Mocycle-GAN: Unpaired Video-to-Video Translation, ACM MM 2019.
Comparison to paper [a] - Thanks for recommending the relevant paper. We will include it in the updated manuscript. Our proposed method works in the paired setting (output image matches the input segmentation/depth/etc. labels), which is different from the unpaired setting studied in paper [a]. We have compared our results to the state-of-the-art vid2vid [76] model which operates in the paired setting.

(1) Does the order of the three modules matter? The label embedding SPADE needs to be the first as the video model is initialized from the image model. However, the ordering of the flow and guidance SPADEs does not seem to make a difference.
(2) Do we have to use all the three modules? Yes. Labels (segmentation, depth, etc.) are needed to generate the first image, flow is needed for moving objects and short-term temporal consistency, and guidance is needed for both short-term and long-term temporal consistency.
